Attentive CutMix: An Enhanced Data Augmentation Approach for Deep Learning Based Image Classification

Convolutional neural networks (CNN) are capable of learning robust representation with different regularization methods and activations as convolutional layers are spatially correlated. Based on this property, a large variety of regional dropout strategies have been proposed, such as Cutout, DropBlock, CutMix, etc. These methods aim to promote the network to generalize better by partially occluding the discriminative parts of objects. However, all of them perform this operation randomly, without capturing the most important region(s) within an object. In this paper, we propose Attentive CutMix, a naturally enhanced augmentation strategy based on CutMix. In each training iteration, we choose the most descriptive regions based on the intermediate attention maps from a feature extractor, which enables searching for the most discriminative parts in an image. Our proposed method is simple yet effective, easy to implement and can boost the baseline significantly. Extensive experiments on CIFAR-10/100, ImageNet datasets with various CNN architectures (in a unified setting) demonstrate the effectiveness of our proposed method, which consistently outperforms the baseline CutMix and other methods by a significant margin.

==> Accuracy_record.txt <==

General Parameters
Lr: 0.01 
Epochs: 60 
Batch size 32 
Plateau LR Patience 3 
TopK size 6


CIFAR10 

Model                                      Method 
                      Normal       Cutmix        Mixup     Attentive_Cutmix

Resnet18               84.67         87.92        88.52         88.94
Resnet34               87.12         88.75        88.70         90.40
Resnet101              90.47         92.13        91.89         93.25
Resnet152              92.45         94.35        94.21         94.79
Densenet-121           85.65        87.98        87.56         88.34
Densenet-169           87.67        89.23        89.12         90.45
Densenet-201           91.21        93.45        93.21         94.16
Densenet-264           92.78        94.34        94.20         94.83
EfficientNet - B0      87.45        88.67        88.07         88.94
EfficientNet - B1      90.12        91.37        90.99         92.10
EfficientNet - B6      92.74        93.28        93.76         93.92
EfficientNet - B7      94.95        95.25        95.11         95.86



CIFAR100 

Model                                      Method 
                        Normal       Cutmix        Mixup     Attentive_Cutmix 

Resnet18                 63.14         65.9         64.4         67.16                
Resnet34                 65.54         68.32        67.83        70.03
Resnet101                68.24         71.32        70.76        72.86
Resnet152                71.49         73.21        74.81        75.37
Densenet-121             65.12        67.62        66.84        69.23
Densenet-169             66.42        69.58        68.24        71.34
Densenet-201             70.28        73.57        72.89        74.65
Densenet-264             73.51        75.23        76.49        77.58
EfficientNet - B0        64.67        66.95        65.78        67.48
EfficientNet - B1        66.89        68.12        68.23        68.96
EfficientNet - B6        71.34        73.75        73.56        74.82
EfficientNet - B7        75.67        77.57        77.21        78.52



ImageNet 

Model                                        Method 
                          Normal       Cutmix        Mixup     Attentive_Cutmix 

Resnet18                   73.54         75.32         74.46       75.78                
Resnet34                   77.31         79.22        79.03        80.13
Resnet101                  78.73         80.56        79.42        81.16
Resnet152                  78.98         80.25        80.01        80.93
Densenet-121               75.87        77.34        76.89        77.98
Densenet-169               77.03        79.32        79.10        79.78
Densenet-201               78.67        80.23        80.14        80.87
Densenet-264               79.59        82.36        82.11        82.79
EfficientNet - B0          76.12        78.21         78,19       78.79
EfficientNet - B1          78.47        80.17         79.96       81.03
EfficientNet - B6          83.89        84.60         84.43       85.29
EfficientNet - B7          84.34        85.19         85.12       85.32

